Training Deep Neural Networks to Detect Repeatable 2D Features Using Large Amounts of 3D World Capture Data

Image space feature detection is the act of selecting points or parts of an image that are easy to distinguish from the surrounding image region. By combining a repeatable point detection with a descriptor, parts of an image can be matched with one another, which is useful in applications like estimating pose from camera input or rectifying images. Recently, precise indoor tracking has started to become important for Augmented and Virtual reality as it is necessary to allow positioning of a headset in 3D space without the need for external tracking devices. Several modern feature detectors use homographies to simulate different viewpoints, not only to train feature detection and description, but test them as well. The problem is that, often, views of indoor spaces contain high depth disparity. This makes the approximation that a homography applied to an image represents a viewpoint change inaccurate. We claim that in order to train detectors to work well in indoor environments, they must be robust to this type of geometry, and repeatable under true viewpoint change instead of homographies. Here we focus on the problem of detecting repeatable feature locations under true viewpoint change. To this end, we generate labeled 2D images from a photo-realistic 3D dataset. These images are used for training a neural network based feature detector. We further present an algorithm for automatically generating labels of repeatable 2D features, and present a fast, easy to use test algorithm for evaluating a detector in an 3D environment.

==> notes.txt <==
Looking into extra stuff
  take the inverse of the depth, estimate for objects that are far away
  Maybe just use depth?
    Experiment on using this
  Reimplement other work
    Works:
      Read Visual Place Recognition
      Pick an image retrieval paper that's easy to compare
      Find works to implement, then add them to the paper
      NetVLAD
      Superpoints
    Train on:
      Their dataset if necessary to make sure that you can replicate their
      Train on our dataset as well
    Test on:
      new Gibson dataset
      Also on their dataset for confirmation

Training protocol:
  Inverse depth
    How to deal with noise? We need to give each point a confidence
  Per pixel normalization
  Dataset:
    Val + Train: Gibson
    Val+Test: MIT, Scannet, Gibson
  Architecture:
    Remove fully connected dataset
  Prediction?
    Predict overlap score
    Since we still need a feature that can be stored, there cannot be a large network on top of the features
    We could train something else in conjunction with the features
      Predict overlap via image
        This would need a new architecture

Implement previous work
  Train them on our dataset
  Try and figure out what works well and what doesn't

Potential Comparisions
    https://github.com/willard-yuan/awesome-cbir-papers
    Superpoints
        Generates two layers: one that shows interest, and another that is just descriptors
        Black and white input
        Overlay two detections and compute differences to get loss for descriptors
        Generates pseudo ground truth interest points using the MagicPoint network and homography
            Seems sketchy
            They are doing this to simulate viewpoints
        They use a vgg like network
        Evaluated on the HPatches dataset
        https://www.robots.ox.ac.uk/~vgg/publications/2017/Balntas17/balntas17.pdf
        ORB has the highest repeatibility but is bad for matching

    Repeatability Is Not Enough: Learning Affine Regions via Discriminability
        Classical features are only 40% accurate and not lighting invariant
        Affine covariant features are more stable
        Provides a loss function for descriptors supposedly better than cosine loss
        Does the image retrieval task
        Neural network outputs the affine transform to some canoical shape, which is applied to the image. A descriptor is then generated and the loss is the difference between descriptors of matching pairs
        Results are reported for Oxford5k and Paris5k
        https://github.com/ducha-aiki/affnet

    Revisiting Oxford and Paris: Large-Scale Image Retrieval Benchmarking
        https://arxiv.org/abs/1803.11285
        https://github.com/filipradenovic/cnnimageretrieval-pytorch

    GeoDesc
        https://arxiv.org/pdf/1807.06294.pdf

    NetVlad
        https://arxiv.org/abs/1511.07247
        Cornerstone paper for this field
        NetVlad says that place recognition has had a high success using image recognition
        Using pooled local descriptors gives more occulsion and perspective invariance typically
        Instead of a linear layer, cut off at conv layer for better performance after pooling. VLAD is a type of pooling
        Honestly, I'm surprised this paper is so popular with so few test sets
        https://github.com/lyakaap/NetVLAD-pytorch
 
    Particular object retrieval with integral max-pooling of CNN activations
        https://arxiv.org/pdf/1511.05879.pdf
        Qianhao has already looked at this, but it could be a good comparison
        Also, the paper Gao et al. claims to outperform this
        https://github.com/noagarcia/keras_rmac
    
    Aggregating Deep Convolutional Features for Image Retrieval
        https://arxiv.org/abs/1510.07493
        Don't extract from fully connected layers
        Global image descriptor for image retrieval
        Sum pooled with prior that prioritizes the center of the image
        
    A Probabilistic Approach to Cross-Region Matching-Based Image Retrieval. Gao et al.
        https://dx.doi.org/10.1109/TIP.2018.2872831
        We probably won't review this one because there is no code
        Splits the image into a bunch of regions, then passes those through a standard CNN
        Main contribution is a way of transforming these feature vectors so that the conditional probs based on the distance between feature vectors reflects Gaussian distribution, which improves accuracy. This is down by constructing an offline database sort of like BoW and getting neighborhoods
        This is less a network architecture and more a good way to compare patches, which works into our current idea
        The only problem is that there is no code
   
Datasets:
    Holidays
    Oxford5k
    

Other papers:
    Multi-Scale Orderless Pooling of Deep Convolutional Activation Features
        https://arxiv.org/pdf/1403.1840.pdf
        Name says it all. A type of pooling from multiple layers. Seems to be a corner stone of the community, but nothing to compare against.
    
Idea:
    Have the network output a low res grid whose comparison predicts the overlap confidence in an all-all comparison
    Region proposal
        The problem is that the problem is harder. The comparison means that you need to consider features in both images
        We could use yolo. It's kind of like a feature detector where it finds useful regions
        Need a feature significant function. Needs to consider the stability of the features across multiple images
    The question is how to perform loss
        There is the possibility of straight up letting it check because YOLO is written in C and can be embedded
        Maybe we can assign a rarity to a feature + repeatably
            TFIDF
            http://www.tfidf.com/
            Maybe fix the descriptor until it finds good bounding boxes?
            Train the descriptors similar to other works
            And then train where it predicts the regions?
            Maybe the descriptor

